Snakes on a Hyper-Plane: Dynamical and Ontological Locality in Everettian Quantum Mechanics

An apparently emerging consensus holds that Everettian Quantum Mechanics (EQM), in the Spacetime State Realism (SSR) version of Wallace and Timpson, involves ontological non-locality (i.e., non-separability) but is fully compatible with the dynamical notion of locality usually taken to be required by relativity. The claim of dynamical locality is based on the fact that the local beables postulated by the theory (namely, Reduced Density Matrices, RDMs, associated with localized regions) are not affected by interventions outside their past light cones. However, the theory's non-separability means that it posits non-local beables (namely RDMs for non-localized regions) in addition to the local ones. We argue here that the involvement of non-local beables introduces complications for extant formulations of dynamical locality and at least suggests, contrary to the emerging consensus, that SSR EQM should perhaps not be considered compatible with relativistic causality after all.

==> figures/3snakes.pdf_tex <==
%% Creator: Inkscape 1.4.4 (dcaf3e7, 2026-05-05), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file '3snakes.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1521.48669434bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.36842381)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{3snakes.pdf}}%
    \put(0.71069761,0.10637475){\color[rgb]{0,0,0}\transparent{0.99607801}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\sm \text{c}$\end{tabular}}}}%
    \put(0.29567084,0.26428222){\color[rgb]{0,0,0}\transparent{0.99607801}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\sm \text{e}$\end{tabular}}}}%
    \put(0.28829197,0.02719622){\color[rgb]{0,0,0}\transparent{0.99607801}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\text{(i)}$\end{tabular}}}}%
    \put(0.69848716,0.02661442){\color[rgb]{0,0,0}\transparent{0.99607801}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\text{(ii)}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{3snakes.pdf}}%
    \put(0.17483648,0.11016252){\color[rgb]{0,0,0}\transparent{0.99607801}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\sm \text{c}$\end{tabular}}}}%
    \put(0.7965393,0.22634843){\color[rgb]{0,0,0}\transparent{0.99607801}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\sm \text{e}$\end{tabular}}}}%
  \end{picture}%
\endgroup%

